Grover's oracle for the Shortest Vector Problem and its application in hybrid classical-quantum solvers

Finding the shortest vector in a lattice is a problem that is believed to be hard both for classical and quantum computers. Many major post-quantum secure cryptosystems base their security on the hardness of the Shortest Vector Problem (SVP). Finding the best classical, quantum or hybrid classical-quantum algorithms for SVP is necessary to select cryptosystem parameters that offer sufficient level of security. Grover's search quantum algorithm provides a generic quadratic speed-up, given access to an oracle implementing some function which describes when a solution is found. In this paper we provide concrete implementation of such an oracle for the SVP. We define the circuit, and evaluate costs in terms of number of qubits, number of gates, depth and T-quantum cost. We then analyze how to combine Grover's quantum search for small SVP instances with state-of-the-art classical solvers that use well known algorithms, such as the BKZ, where the former is used as a subroutine. This could enable solving larger instances of SVP with higher probability than classical state-of-the-art records, but still very far from posing any threat to cryptosystems being considered for standardization. Depending on the technology available, there is a spectrum of trade-offs in creating this combination.

==> grover_gc.dat <==
x y
2 3.001300933020418
3 4.423114746374851
4 4.955630032925966
5 6.469281977447167
6 7.071102854341486
7 7.652062370108298
8 8.21585646351839
9 10.353953847383254
10 11.046135597233743
11 11.730061658524662
12 12.40636136869774
13 13.077104544861164
14 13.74285046259564
15 14.404416865978531
16 15.061727916699338
17 18.458925529911003
18 19.260798744107316
19 20.06012310155489
20 20.856822270921466
21 21.651507495943086
22 22.444260268949744
23 23.235320181738366
24 24.02454744111819
25 24.812391925487105
26 25.598870586906163
27 26.384150551864895
28 27.168070283309213
29 27.950985615889355
30 28.732885235417342
31 29.513895404491493
32 30.293850450309357
33 36.192567336468514
34 37.12150485087306
35 38.049739073930425
36 38.97716889305416
37 39.90398343592667
38 40.83017136275743
39 41.75580117576456
40 42.68077290300317
41 43.60525041405044
42 44.52921752053361
43 45.45273183265695
44 46.37569643740834
45 47.29825624833355
46 48.22039238701306
47 49.14215383262616
48 50.063448602768396
49 50.984406181770524
50 51.90500649483188
51 52.82529245476249
52 53.74517624565455
53 54.66477525512554
54 55.58406895590244
55 56.50309555463208
56 57.4217713585843
57 58.340203804084716
58 59.258372302642755
59 60.17631147012781
60 61.093941412344385
61 62.01136128096803
62 62.928550703952425
63 63.84554136525464
64 64.76225698420885
65 75.59225824654128
66 76.65910543769056
67 77.72577231685733
68 78.79220646988736
69 79.85847309280965
70 80.92455914197942
71 81.99048602384109
72 83.05620342731085
73 84.1217723906507
74 85.18718004178473
75 86.25244627844116
76 87.31752278373692
77 88.38246695606372
78 89.44726615584011
79 90.51193898500243
80 91.57643900776206
81 92.64082040773249
82 93.70507081520093
83 94.76920770675385
84 95.8331864157139
85 96.89705826427014
86 97.96081122672062
87 99.02446163467395
88 100.08796664073303
89 101.1513749827989
90 102.2146748662518
91 103.27788176556074
92 104.34095444202022
93 105.40393929104039
94 106.46682482488228
95 107.52962575152775
96 108.59230227810977
97 109.65489870805148
98 110.71740387215398
99 111.77983174968234
100 112.84214394689042


==> grover_tcount.dat <==
x y
2 2.322219294733919
3 3.7552648914122466
4 4.275449569516267
5 5.793965603222186
6 6.397226485029972
7 6.980458210274035
8 7.541165918458719
9 9.681389123846225
10 10.373887679410531
11 11.058893967552235
12 11.733991353074009
13 12.4047979328451
14 13.07074171000998
15 13.73311972849363
16 14.389521744407231
17 17.787857168421144
18 18.58981655631379
19 19.389585243755548
20 20.18581136379716
21 20.98050942524998
22 21.773329638326892
23 22.564759964326413
24 23.353591515838794
25 24.14144576074831
26 24.927972669174416
27 25.713574189839974
28 26.4971538392678
29 27.280074783533877
30 28.06201076350663
31 28.843306844088698
32 29.622963731744544
33 35.52238886480027
34 36.45134772139867
35 37.37976284616116
36 38.30700697244618
37 39.233823238795914
38 40.16002827989841
39 41.085822351389645
40 42.01062670202242
41 42.93510503852139
42 43.85908617355721
43 44.78275086154196
44 45.70556311849409
45 46.62812377011021
46 47.55027250116408
47 48.472171057499935
48 49.39332603306102
49 50.31428391690158
50 51.23489515685326
51 52.15530814260604
52 53.0750627814907
53 53.994661706110534
54 54.9139650039742
55 55.833109917399625
56 56.751665706519994
57 57.67009778007812
58 58.58827460389982
59 59.50632467885758
60 60.42384253625772
61 61.34126181944779
62 62.25845853288639
63 63.1755535599405
64 64.09216404128874
65 74.92265264370728
66 75.98950487597952
67 77.05624476086291
68 78.12260578110333
69 79.18887191596566
70 80.25496244855705
71 81.32095847367775
72 82.3866067707568
73 83.452175163288
74 84.5175868278158
75 85.582918731344
76 86.64792973650644
77 87.7128732746772
78 88.77767608803532
79 89.84241143893475
80 90.90684921016594
81 91.9712299276358
82 93.03548360577032
83 94.09968016021041
84 95.16359955927834
85 96.22747068869572
86 97.29122681899184
87 98.35493408654173
88 99.418382458917
89 100.48179017487237
90 101.54509294890376
91 102.60835421501896
92 103.67137270294464
93 104.73435689557736
94 105.79724507993532
95 106.86009819797532
96 107.92272277879721
97 108.98531852910011
98 110.0478261820502
99 111.11030419268435
100 112.1725665086535


==> grover_time_complex.dat <==
x y
2 2.2355284469075487
3 3.4274861090957853
4 3.8335295817586434
5 5.103485577788394
6 5.605903808707347
7 6.110927924271226
8 6.62907079884702
9 8.600376272664358
10 9.236317702886682
11 9.874795711728677
12 10.52608148284323
13 11.130202769513302
14 11.758205587276995
15 12.388565190526087
16 13.036201137832194
17 16.309442367020193
18 17.082089664177257
19 17.856421671964572
20 18.646348580547556
21 19.3951529740315
22 20.164710806067653
23 20.936147376764858
24 21.723981309200287
25 22.4696862528369
26 23.236821876510465
27 24.00588398063573
28 24.79256247464806
29 25.535931871727175
30 26.30122177158131
31 27.068456802291976
32 27.854239802035334
33 33.65401103541455
34 34.56819883563165
35 35.483870238942345
36 36.41534929195014
37 37.310033076886334
38 38.22309817974472
39 39.137610954815635
40 40.068534473859835
41 40.9620637424232
42 41.874199973622
43 42.787924289981916
44 43.71820953967127
45 44.61077204433951
46 45.522209501733755
47 46.43510514105208
48 47.364930584725606
49 48.25667172040986
50 49.1674369306425
51 50.079625294672674
52 51.009131198961754
53 49.15376702015894
54 49.8035997932829
55 51.29496148711717
56 53.31557223117356
57 52.7954163442287
58 53.415959741250674
59 54.907321435084945
60 56.95787165046201
61 56.43521454054341
62 57.02831968921845
63 58.52892203978763
64 60.598239537914694
65 69.85685661119686
66 70.5746694940976
67 72.22578684249878
68 74.47192993742883
69 74.09563589635204
70 74.78908943339334
71 76.44020678179452
72 78.7111571577982
73 78.33312113971647
74 79.00350937268908
75 80.65462672109025
76 82.94904360584187
77 82.56944292046003
78 83.21792931198482
79 84.86904666038599
80 87.1857268110384
81 86.8047129987289
82 87.43234925128056
83 89.08346659968173
84 91.42132417061462
85 91.03902776674157
86 91.7137159802069
87 93.33300015839379
88 95.6559366968172
89 95.27247094335074
90 95.92813591950264
91 97.55577217205429
92 99.88965193095159
93 99.50511570275268
94 100.14255585879837
95 101.7783865899653
96 104.12254623708434
97 103.73702637420875
98 104.35697579809411
99 105.99280652926103
100 108.3546866274259


==> oracleQuipper.dat <==
x y
0.0 1.0000
0.5 0.8776
1.0 0.5403
1.5 0.0707
2.0 -0.4161
2.5 -0.8011
3.0 -0.9900
3.5 -0.9365
4.0 -0.6536
4.5 -0.2108
5.0 0.2837
5.5 0.7087
6.0 0.9602
6.5 0.9766
7.0 0.7539
7.5 0.3466

==> oracle_gc.dat <==
x y
2 989
3 6565
4 11281
5 35491
6 50509
7 68167
8 88465
9 190045
10 233841
11 282173
12 335041
13 392445
14 454385
15 520861
16 591873
17 1020035
18 1142605
19 1272127
20 1408601
21 1552027
22 1702405
23 1859735
24 2024017
25 2195251
26 2373437
27 2558575
28 2750665
29 2949707
30 3155701
31 3368647
32 3588545
33 5420845
34 5753209
35 6095461
36 6447601
37 6809629
38 7181545
39 7563349
40 7955041
41 8356621
42 8768089
43 9189445
44 9620689
45 10061821
46 10512841
47 10973749
48 11444545
49 11925229
50 12415801
51 12916261
52 13426609
53 13946845
54 14476969
55 15016981
56 15566881
57 16126669
58 16696345
59 17275909
60 17865361
61 18464701
62 19073929
63 19693045
64 20322049
65 28275131
66 29150485
67 30039183
68 30941225
69 31856611
70 32785341
71 33727415
72 34682833
73 35651595
74 36633701
75 37629151
76 38637945
77 39660083
78 40695565
79 41744391
80 42806561
81 43882075
82 44970933
83 46073135
84 47188681
85 48317571
86 49459805
87 50615383
88 51784305
89 52966571
90 54162181
91 55371135
92 56593433
93 57829075
94 59078061
95 60340391
96 61616065
97 62905083
98 64207445
99 65523151
100 66852201


==> oracle_space_complex.dat <==
x y
2 29
3 83
4 134
5 263
6 363
7 479
8 611
9 949
10 1154
11 1379
12 1624
13 1889
14 2174
15 2479
16 2804
17 3779
18 4217
19 4679
20 5165
21 5675
22 6209
23 6767
24 7349
25 7955
26 8585
27 9239
28 9917
29 10619
30 11345
31 12095
32 12869
33 15945
34 16904
35 17891
36 18906
37 19949
38 21020
39 22119
40 23246
41 24401
42 25584
43 26795
44 28034
45 29301
46 30596
47 31919
48 33270
49 34649
50 36056
51 37491
52 38954
53 40445
54 41964
55 43511
56 45086
57 46689
58 48320
59 49979
60 51666
61 53381
62 55124
63 56895
64 58694
65 69167
66 71287
67 73439
68 75623
69 77839
70 80087
71 82367
72 84679
73 87023
74 89399
75 91807
76 94247
77 96719
78 99223
79 101759
80 104327
81 106927
82 109559
83 112223
84 114919
85 117647
86 120407
87 123199
88 126023
89 128879
90 131767
91 134687
92 137639
93 140623
94 143639
95 146687
96 149767
97 152879
98 156023
99 159199
100 162407


==> oracle_tcount.dat <==
x y
2 0
3 196
4 1365
5 2352
6 7490
7 10668
8 14406
9 18704
10 40383
11 49700
12 59983
13 71232
14 83447
15 96628
16 110775
17 125888
18 217532
19 243684
20 271320
21 300440
22 331044
23 363132
24 396704
25 431760
26 468300
27 506324
28 545832
29 586824
30 629300
31 673260
32 718704
33 765632
34 1158465
35 1229508
36 1302665
37 1377936
38 1455321
39 1534820
40 1616433
41 1700160
42 1786001
43 1873956
44 1964025
45 2056208
46 2150505
47 2246916
48 2345441
49 2446080
50 2548833
51 2653700
52 2760681
53 2869776
54 2980985
55 3094308
56 3209745
57 3327296
58 3446961
59 3568740
60 3692633
61 3818640
62 3946761
63 4076996
64 4209345
65 4343808
66 6050590
67 6237924
68 6428114
69 6621160
70 6817062
71 7015820
72 7217434
73 7421904
74 7629230
75 7839412
76 8052450
77 8268344
78 8487094
79 8708700
80 8933162
81 9160480
82 9390654
83 9623684
84 9859570
85 10098312
86 10339910
87 10584364
88 10831674
89 11081840
90 11334862
91 11590740
92 11849474
93 12111064
94 12375510
95 12642812
96 12912970
97 13185984
98 13461854
99 13740580
100 14022162


==> oracle_time_complex.dat <==
x y
2 169
3 639
4 765
5 1523
6 1721
7 1919
8 2117
9 3343
10 3613
11 3883
12 4153
13 4423
14 4693
15 4963
16 5233
17 7215
18 7557
19 7899
20 8241
21 8583
22 8925
23 9267
24 9609
25 9951
26 10293
27 10635
28 10977
29 11319
30 11661
31 12003
32 12345
33 15659
34 16073
35 16487
36 16901
37 17315
38 17729
39 18143
40 18557
41 18971
42 19385
43 19799
44 20213
45 20627
46 21041
47 21455
48 21869
49 22283
50 22697
51 23111
52 23525
53 1
54 1
55 1
56 1
57 1
58 1
59 1
60 1
61 1
62 1
63 1
64 1
65 1
66 1
67 1
68 1
69 1
70 1
71 1
72 1
73 1
74 1
75 1
76 1
77 1
78 1
79 1
80 1
81 1
82 1
83 1
84 1
85 1
86 1
87 1
88 1
89 1
90 1
91 1
92 1
93 1
94 1
95 1
96 1
97 1
98 1
99 1
100 1

